A constrained optimization perspective on actor critic algorithms and application to network routing

We propose a novel actor-critic algorithm with guaranteed convergence to an optimal policy for a discounted reward Markov decision process. The actor incorporates a descent direction that is motivated by the solution of a certain non-linear optimization problem. We also discuss an extension to incorporate function approximation and demonstrate the practicality of our algorithms on a network routing application.

==> fig/44node_ac.csv <==
#node,vf,prob.
0,-40.824,0.974759
1,-39.7619,0.940369
2,-38.3387,0.954584
3,-37.1019,0.934279
4,-35.8406,0.977405
5,-37.5327,0.775096
6,-35.618,0.726475
7,-36.8312,0.699411
8,-35.2874,0.986148
9,-38.3211,0.966336
10,-37.9592,0.937302
11,-36.0614,0.959576
12,-33.4332,0.95668
13,-31.1697,0.961255
14,-28.057,0.95864
15,-30.1452,0.951196
16,-28.4007,0.940799
17,-30.4659,0.863991
18,-38.2062,0.937154
19,-35.7315,0.94369
20,-33.0474,0.930422
21,-30.2144,0.941161
22,-27.6105,0.952729
23,-23.6213,0.965307
24,-19.3607,0.956485
25,-25.1828,0.917481
26,-19.9879,0.973978
27,-32.8828,0.962421
28,-30.5635,0.963262
29,-28.1035,0.935406
30,-25.5654,0.951051
31,-22.8029,0.965918
32,-18.8625,0.955858
33,-14.5632,0.929352
34,-10.0406,0.9742
35,-16.8062,0.928148
36,-29.7862,0.989813
37,-27.6444,0.966042
38,-25.6189,0.94836
39,-23.6847,0.972548
40,-19.5683,0.99494
41,-14.0438,0.981092
42,-9.6131,0.994136
43,-5.00005,0.939764


==> fig/44node_actions.csv <==
Node,Q-learning,AC-OPT,Q-learning,AC-OPT
0,0,0,4,4
1,0,0,4,4
2,0,0,4,4
3,0,0,4,4
4,1,1,8,8
5,4,4,20,20
6,3,3,16,16
7,0,0,4,4
8,1,3,8,16
9,0,0,4,4
10,0,0,4,4
11,0,0,4,4
12,0,0,4,4
13,0,0,4,4
14,1,1,8,8
15,0,0,4,4
16,3,3,16,16
17,2,1,12,8
18,0,1,4,8
19,0,1,4,8
20,0,1,4,8
21,0,0,4,4
22,0,0,4,4
23,0,1,4,8
24,1,1,8,8
25,0,1,4,8
26,1,1,8,8
27,0,0,4,4
28,0,0,4,4
29,0,0,4,4
30,0,0,4,4
31,0,0,4,4
32,0,0,4,4
33,0,1,4,8
34,1,1,8,8
35,2,0,12,4
36,0,0,4,4
37,0,0,4,4
38,0,0,4,4
39,0,0,4,4
40,0,0,4,4
41,0,0,4,4
42,0,0,4,4
43,0,0,4,4


==> fig/44node_fa_actions.csv <==
Node,RPAFA-2,AC-OPT,RPAFA-2,AC-OPT
0,1,1,8,8
1,2,1,12,8
2,1,1,8,8
3,0,1,4,8
4,3,1,16,8
5,3,1,16,8
6,2,1,12,8
7,2,1,12,8
8,2,0,12,4
9,3,1,16,8
10,1,1,8,8
11,3,1,16,8
12,2,1,12,8
13,6,1,28,8
14,1,1,8,8
15,1,1,8,8
16,3,1,16,8
17,3,0,16,4
18,3,1,16,8
19,0,1,4,8
20,0,1,4,8
21,7,1,32,8
22,0,1,4,8
23,2,1,12,8
24,1,1,8,8
25,4,1,20,8
26,1,0,8,4
27,0,1,4,8
28,2,1,12,8
29,6,1,28,8
30,2,1,12,8
31,3,1,16,8
32,2,1,12,8
33,1,1,8,8
34,1,1,8,8
35,0,0,4,4
36,0,0,4,4
37,0,0,4,4
38,0,0,4,4
39,1,0,8,4
40,0,0,4,4
41,0,0,4,4
42,3,0,16,4
43,1,0,8,4


==> fig/44node_qlearning.csv <==
#Node,VF
0,-39.7583
1,-38.6203
2,-37.3559
3,-35.951
4,-34.39
5,-35.951
6,-34.39
7,-35.951
8,-34.39
9,-36.4778
10,-34.9753
11,-33.3059
12,-31.451
13,-29.39
14,-27.1
15,-29.39
16,-27.1
17,-29.39
18,-33.5253
19,-31.6948
20,-29.6609
21,-27.401
22,-24.89
23,-22.1
24,-19
25,-22.1
26,-19
27,-30.8681
28,-28.7424
29,-26.3804
30,-23.756
31,-20.84
32,-17.6
33,-14
34,-10
35,-14
36,-28.4766
37,-26.0852
38,-23.4279
39,-20.4755
40,-17.195
41,-13.55
42,-9.5
43,-5

